Bsmooth: Learning from user feedback to disambiguate query terms in interactive data retrieval

There is great interest in supporting imprecise queries (e.g., keyword search or natural language queries) over databases today. To support such queries, the database system is typically required to disambiguate parts of the user-specified query against the database, using whatever resources are intrinsically available to it (the database schema, data values distributions, natural language models etc). Often, systems will also have a user-interaction log available, which can serve as an extrinsic resource to supplement their model based on their own intrinsic resources. This leads to a problem of how best to combine the system's prior ranking with insight derived from the user-interaction log. Statistical inference techniques such as maximum likelihood or Bayesian updates from a subjective prior turn out not to apply in a straightforward way due to possible noise from user search behavior and to encoding biases endemic to the system's models. In this paper, we address such learning problem in interactive data retrieval, with specific focus on type classification for user-specified query terms. We develop a novel Bayesian smoothing algorithm, Bsmooth, which is simple, fast, flexible and accurate. We analytically establish some desirable properties and show, through experiments against an independent benchmark, that the addition of such a learning layer performs much better than standard methods.

==> data/prior-data050.csv <==
h,w
0.0001805233,0.5263108033
0.1686609315,0.5135135135
0.2863969571,0.5
0.3843115441,0.4857142857
0.4689955936,0.4705882353
0.5435644432,0.4545454545
0.6098403047,0.4375
0.6690158351,0.4193548387
0.7219280949,0.4
0.769192829,0.3793103448
0.8112781245,0.3571428571
0.8485481783,0.3333333333
0.8812908992,0.3076923077
0.9097361225,0.28
0.9340680554,0.25
0.9544340029,0.2173913043
0.9709505945,0.1818181818
0.9837082626,0.1428571429
0.992774454,0.1
0.998195879,0.0526315789
1,0



==> data/prior0.csv <==
h,w
0.0001805233,0.5
0.1686609315,0.5128155161
0.2863969571,0.5263108033
0.3843115441,0.5405355734
0.4689955936,0.5555506172
0.5435644432,0.5714236734
0.6098403047,0.5882304498
0.6690158351,0.606055831
0.7219280949,0.6249953124
0.769192829,0.6451567117
0.8112781245,0.6666622222
0.8485481783,0.6896508917
0.8812908992,0.7142816326
0.9097361225,0.7407368998
0.9340680554,0.7692272189
0.9544340029,0.7999967999
0.9709505945,0.8333305555
0.9837082626,0.8695629489
0.992774454,0.9090892562
0.998195879,0.9523800453
1,1


==> data/prior1.csv <==
h,w
0.0001805233,0.4444493828
0.1686609315,0.4571428571
0.2863969571,0.4705882353
0.3843115441,0.4848484848
0.4689955936,0.5
0.5435644432,0.5161290323
0.6098403047,0.5333333333
0.6690158351,0.5517241379
0.7219280949,0.5714285714
0.769192829,0.5925925926
0.8112781245,0.6153846154
0.8485481783,0.64
0.8812908992,0.6666666667
0.9097361225,0.6956521739
0.9340680554,0.7272727273
0.9544340029,0.7619047619
0.9709505945,0.8
0.9837082626,0.8421052632
0.992774454,0.8888888889
0.998195879,0.9411764706
1,1


==> data/prior2.csv <==
h,w
0.0001805233,0.3750046876
0.1686609315,0.3870967742
0.2863969571,0.4
0.3843115441,0.4137931034
0.4689955936,0.4285714286
0.5435644432,0.4444444444
0.6098403047,0.4615384615
0.6690158351,0.48
0.7219280949,0.5
0.769192829,0.5217391304
0.8112781245,0.5454545455
0.8485481783,0.5714285714
0.8812908992,0.6
0.9097361225,0.6315789474
0.9340680554,0.6666666667
0.9544340029,0.7058823529
0.9709505945,0.75
0.9837082626,0.8
0.992774454,0.8571428571
0.998195879,0.9230769231
1,1


==> data/prior3.csv <==
h,w
0.0001805233,0.2857183674
0.1686609315,0.2962962963
0.2863969571,0.3076923077
0.3843115441,0.32
0.4689955936,0.3333333333
0.5435644432,0.347826087
0.6098403047,0.3636363636
0.6690158351,0.380952381
0.7219280949,0.4
0.769192829,0.4210526316
0.8112781245,0.4444444444
0.8485481783,0.4705882353
0.8812908992,0.5
0.9097361225,0.5333333333
0.9340680554,0.5714285714
0.9544340029,0.6153846154
0.9709505945,0.6666666667
0.9837082626,0.7272727273
0.992774454,0.8
0.998195879,0.8888888889
1,1


==> data/prior4.csv <==
h,w
0.0001805233,0.1666694445
0.1686609315,0.1739130435
0.2863969571,0.1818181818
0.3843115441,0.1904761905
0.4689955936,0.2
0.5435644432,0.2105263158
0.6098403047,0.2222222222
0.6690158351,0.2352941176
0.7219280949,0.25
0.769192829,0.2666666667
0.8112781245,0.2857142857
0.8485481783,0.3076923077
0.8812908992,0.3333333333
0.9097361225,0.3636363636
0.9340680554,0.4
0.9544340029,0.4444444444
0.9709505945,0.5
0.9837082626,0.5714285714
0.992774454,0.6666666667
0.998195879,0.8
1,1


==> data/prior5.csv <==
h,w
0.0001805233,0.0196082276
0.1686609315,0.0206185567
0.2863969571,0.0217391304
0.3843115441,0.0229885057
0.4689955936,0.0243902439
0.5435644432,0.025974026
0.6098403047,0.0277777778
0.6690158351,0.0298507463
0.7219280949,0.0322580645
0.769192829,0.0350877193
0.8112781245,0.0384615385
0.8485481783,0.0425531915
0.8812908992,0.0476190476
0.9097361225,0.0540540541
0.9340680554,0.0625
0.9544340029,0.0740740741
0.9709505945,0.0909090909
0.9837082626,0.1176470588
0.992774454,0.1666666667
0.998195879,0.2857142857
1,1


==> data/prior6.csv <==
h,w
0.0001805233,0
0.1686609315,0
0.2863969571,0
0.3843115441,0
0.4689955936,0
0.5435644432,0
0.6098403047,0
0.6690158351,0
0.7219280949,0
0.769192829,0
0.8112781245,0
0.8485481783,0
0.8812908992,0
0.9097361225,0
0.9340680554,0
0.9544340029,0
0.9709505945,0
0.9837082626,0
0.992774454,0
0.998195879,0
1,0


==> data/priorspecial.csv <==
h,w
0.0001805233,0.1266397666
0.1686609315,0.1324200913
0.2863969571,0.1387559809
0.3843115441,0.1457286432
0.4689955936,0.1534391534
0.5435644432,0.1620111732
0.6098403047,0.1715976331
0.6690158351,0.1823899371
0.7219280949,0.1946308725
0.769192829,0.2086330935
0.8112781245,0.2248062016
0.8485481783,0.243697479
0.8812908992,0.2660550459
0.9097361225,0.2929292929
0.9340680554,0.3258426966
0.9544340029,0.3670886076
0.9709505945,0.4202898551
0.9837082626,0.4915254237
0.992774454,0.5918367347
0.998195879,0.7435897436
1,1



==> data/step.csv <==
h,w
0.75,1



==> data/weighting-thresholds-fig2-caption.txt <==

0.9965337955(0.499, 0.501) + 0.0034662045(0.7875, 0.2125)

0.9965337955*0.499 + 0.0034662045*0.7875 = 0.49999999

0.9965337955*0.501 + 0.0034662045*0.2125 = 0.50000000
